Multi-Particle Collision Framework for Active Polar Fluids

Sufficiently dense intrinsically out-of-equilibrium suspensions, such as those observed in biological systems, can be modelled as active fluids characterised by their orientational symmetry. While mesoscale numerical approaches to active nematic fluids have been developed, polar fluids are simulated as either ensembles of microscopic self-propelled particles or continuous hydrodynamic-scale equations of motion. To better simulate active polar fluids in complex geometries or as a solvent for suspensions, mesoscale numerical approaches are needed. In this work, the coarse-graining Multi-Particle Collision Dynamics (MPCD) framework is applied to three active particle models to produce mesoscale simulations of polar active fluids. The first active-polar MPCD (AP-MPCD) is a variant of the Vicsek model, while the second and third variants allow the speed of the particles to relax towards a self-propulsion speed subject to Andersen and Langevin thermostats, respectively. Each of these AP-MPCD variants exhibit a flocking transition at a critical activity and banding in the vicinity of the transition point. We leverage the mesoscale nature of AP-MPCD to explore flocking in the presence of external fields, which destroys banding, and anisotropic obstacles, which act as a ratchet that biases the flocking direction. These results demonstrate the capacity of AP-MPCD to capture the known phenomenology of polar active suspensions, and its versatility to study active polar fluids in complex scenarios.

==> coverletter.txt <==
Dear Dr Corradini,

Thank you again for granting us additional time to resubmit this manuscript. This has allowed us to give all of the referees' comments our full consideration. Notably, we have run a series of additional simulations that demonstrate the efficiency of the new approach. This was given as the only major issue by Reviewer 1. Likewise, we performed a gruelling finite-size effects study at the request of Reviewer 2. I'm very glad that they asked for this because we did indeed identify some minor finite-size effects in two reported results. We have replaced these results with data taken from extremely large systems. 

Thank you and your team for managing our submission.

Best, 
Tyler Shendruk (on behalf of the authors)

==> movieCaptions.txt <==
movie01_VicsekDisordered.mp4
Movie 1: Disordered state of the hybrid Vicsek-MPCD model in a 2D system of size $100 \times 100$ with periodic boundary conditions. The density is $\rho = 25$ and the activity parameter is $\alpha = 0.05$, which is below the critical value for ordered flocking. The distribution of particle velocities is isotropic and the system is not in an ordered state.

movie02_VicsekOrdered.mp4
Movie 2:Ordered flocking state of the hybrid Vicsek-MPCD model in a 2D system of size $100 \times 100$ with periodic boundary conditions. The density is $\rho = 25$ and the activity parameter is $\alpha = 0.5$, which is above the critical value. The system exhibits a spontaneously broken symmetry and an ordered flocking state.

movie03_VicsekBands.mp4
Movie 3:Band Formation in Langevin Active Polar MPCD (LAP-MPCD) in the vicinity of the critical activity. The system is 2D in a rectangular system of size $75 \times 1200$, with periodic boundaries in all directions, a global particle density of $\rho=10$ and an activity $\alpha = 0.18$. Band formation is not instantaneous but, once they are formed, bands persist as the steady state.

movie04_Triangles.mp4
Movie 4: Rectified flocking in the presence of asymmetric obstacles. The Langevin Active Polar MPCD (LAP-MPCD) model in a 2D system of size $100 \times 100$, in which the left and right boundaries are periodic while the top and bottom boundaries are impermeable perfect-slip walls. The global density is $\rho = 10$ and the activity is $\alpha = 0.5$. Five triangular-shaped, no-slip obstacles of size $\mathcal{R}=8$ act as a wall with small pores of size $5$ when particles approach from the right, but act as funnels for particles approaching from the left. The steady-state current is from left to right.

movie05_VicsekRatchet(Straight).mp4
Movie 5: Rectified flocking in an asymmetric channel. The Langevin Active Polar MPCD (LAP-MPCD) model in a 2D system of size $120 \times 60$, in which the left and right boundaries are periodic while the top and bottom boundaries are impermeable perfect-slip walls. The global density is $\rho = 10$ and the activity is $\alpha = 0.5$. Four triangular-shaped no-slip asymmetric obstacles of size $\mathcal{R}=20$ are on the top wall and four on the bottom. The asymmetric obstacles bias the flock to move rightward and, in this instance, the collective motion is in this ``easy'' rightward direction. The flocking direction is quickly established and persists for the entire simulation time.

movie06_VicsekRatchetReverse(disturbances).mp4
Movie 6: The same as movie 5 but illustrating a realisation for which the flocking is in the ``difficult'' direction of right to left. Once established, the flocking direction is maintained through the entire duration of the simulation.

